Computation Offloading at Field Level: Motivation and Break-Even Point Calculation

Smart manufacturing has the objective of creating highly flexible and resource optimized industrial plants. Furthermore, the improvement of product quality is another important target. These requirements implicate more complex control algo-rithms. Processing these algorithms may exceed the capabilities of resource constrained devices, such as programmable logic controllers (PLCs). In this case, the necessity for computation offloading is given. Due to the fact that industrial plants are currently designed for a life-cycle-time of more than ten years, in a realistic smart manufacturing scenario, these devices have to be considered. Therefore, we investigate the impact of complex algorithms on conventional PLCs by simulating them with a load generator. In addition, we propose a realistic factory scenario including benchmarks for both wireline and wireless communication systems. Thus, their round-trip time (RTT) is measured with and without additional load on the network. With the help of these investigations, break-even points for the application of computation offloading of two typical PLCs of Siemens S7 series can be calculated.

==> figures/Leibniz.tikz <==
%
\begin{tikzpicture}
\begin{axis}[%
width=3.5in,
height=2.5in,
%at={(0in,0in)},
%scale only axis,
grid,
grid style={semithick, densely dotted},
xlabel={$n$},
ylabel={$\Delta t_\mathrm{cycle}(n)$ \textcolor{blue}{[s]}/\textcolor{red}{[ms]}},
xmin=0,
xmax=180000,
xtick={0, 20000, 40000, 60000, 80000, 100000, 120000, 140000, 160000}, %11100000},
ymin=0,
ymax=8,
ytick={0, 1, 2, 3, 4, 5, 6},
legend style={at={(2.15 in, 0.3 in)}, anchor=center, draw=black}
%axis background/.style={fill=white},
]


\addplot [color=blue]
  table[row sep=crcr]{%
1000	0.036	\\
2000	0.072	\\
3000	0.109	\\
4000	0.148	\\
5000	0.183	\\
6000	0.218	\\
7000	0.255	\\
8000	0.293	\\
9000	0.327	\\
10000	0.366	\\
11000	0.403	\\
12000	0.437	\\
13000	0.473	\\
14000	0.511	\\
15000	0.549	\\
16000	0.584	\\
17000	0.621	\\
18000	0.658	\\
19000	0.695	\\
20000	0.734	\\
21000	0.767	\\
22000	0.805	\\
23000	0.843	\\
24000	0.877	\\
25000	0.915	\\
26000	0.953	\\
27000	0.99	\\
28000	1.025	\\
29000	1.061	\\
30000	1.099	\\
31000	1.132	\\
32000	1.168	\\
33000	1.208	\\
34000	1.244	\\
35000	1.282	\\
36000	1.317	\\
37000	1.358	\\
38000	1.392	\\
39000	1.424	\\
40000	1.465	\\
41000	1.493	\\
42000	1.536	\\
43000	1.574	\\
44000	1.612	\\
45000	1.65	\\
46000	1.683	\\
47000	1.722	\\
48000	1.755	\\
49000	1.792	\\
50000	1.829	\\
51000	1.869	\\
52000	1.905	\\
53000	1.938	\\
54000	1.977	\\
55000	2.007	\\
56000	2.052	\\
57000	2.086	\\
58000	2.124	\\
59000	2.159	\\
60000	2.197	\\
61000	2.223	\\
62000	2.269	\\
63000	2.307	\\
64000	2.343	\\
65000	2.38	\\
66000	2.413	\\
67000	2.452	\\
68000	2.489	\\
69000	2.526	\\
70000	2.562	\\
71000	2.597	\\
72000	2.639	\\
73000	2.67	\\
74000	2.711	\\
75000	2.746	\\
76000	2.773	\\
77000	2.817	\\
78000	2.857	\\
79000	2.89	\\
80000	2.928	\\
81000	2.966	\\
82000	3.006	\\
83000	3.04	\\
84000	3.075	\\
85000	3.114	\\
86000	3.147	\\
87000	3.19	\\
88000	3.223	\\
89000	3.259	\\
90000	3.297	\\
91000	3.332	\\
92000	3.361	\\
93000	3.407	\\
94000	3.444	\\
95000	3.476	\\
96000	3.506	\\
97000	3.554	\\
98000	3.589	\\
99000	3.622	\\
100000	3.666	\\
101000	3.701	\\
102000	3.735	\\
103000	3.769	\\
104000	3.812	\\
105000	3.839	\\
106000	3.871	\\
107000	3.921	\\
108000	3.953	\\
109000	3.982	\\
110000	4.027	\\
111000	4.065	\\
112000	4.097	\\
113000	4.142	\\
114000	4.177	\\
115000	4.209	\\
116000	4.253	\\
117000	4.287	\\
118000	4.313	\\
119000	4.358	\\
120000	4.394	\\
121000	4.418	\\
122000	4.47	\\
123000	4.507	\\
124000	4.535	\\
125000	4.576	\\
126000	4.612	\\
127000	4.652	\\
128000	4.689	\\
129000	4.716	\\
130000	4.763	\\
131000	4.792	\\
132000	4.827	\\
133000	4.875	\\
134000	4.908	\\
135000	4.943	\\
136000	4.982	\\
137000	5.007	\\
138000	5.057	\\
139000	5.092	\\
140000	5.129	\\
141000	5.163	\\
142000	5.199	\\
143000	5.239	\\
144000	5.271	\\
145000	5.316	\\
146000	5.349	\\
147000	5.39	\\
148000	5.422	\\
149000	5.449	\\
150000	5.497	\\
151000	5.522	\\
152000	5.569	\\
153000	5.608	\\
154000	5.647	\\
155000	5.679	\\
156000	5.716	\\
157000	5.75	\\
158000	5.785	\\
159000	5.828	\\
160000	5.85	\\
161000	5.898	\\
162000	5.921	\\
163000	5.972	\\
164000	5.993	\\
164000 60  \\
};
\addlegendentry{PLC S7-1512}

\addplot [color=red]
  table[row sep=crcr]{%
1000	0.037632	\\
2000	0.070886	\\
3000	0.106542	\\
4000	0.141434	\\
5000	0.176362	\\
6000	0.212177	\\
7000	0.24647	\\
8000	0.282135	\\
9000	0.316097	\\
10000	0.352148	\\
11000	0.385887	\\
12000	0.42447	\\
13000	0.460038	\\
14000	0.493787	\\
15000	0.528092	\\
16000	0.562176	\\
17000	0.598241	\\
18000	0.635171	\\
19000	0.669196	\\
20000	0.705292	\\
21000	0.739646	\\
22000	0.773488	\\
23000	0.809073	\\
24000	0.848203	\\
25000	0.879076	\\
26000	0.909118	\\
27000	0.949289	\\
28000	0.979489	\\
29000	1.016993	\\
30000	1.047808	\\
31000	1.081917	\\
32000	1.118774	\\
33000	1.152816	\\
34000	1.181309	\\
35000	1.215253	\\
36000	1.265744	\\
37000	1.302926	\\
38000	1.333453	\\
39000	1.358556	\\
40000	1.397285	\\
41000	1.428001	\\
42000	1.470874	\\
43000	1.510486	\\
44000	1.537966	\\
45000	1.569654	\\
46000	1.600364	\\
47000	1.636159	\\
48000	1.667152	\\
49000	1.710801	\\
50000	1.750652	\\
51000	1.77877	\\
52000	1.82058	\\
53000	1.867627	\\
54000	1.903337	\\
55000	1.928927	\\
56000	1.959987	\\
57000	1.99234	\\
58000	2.021558	\\
59000	2.053004	\\
60000	2.097897	\\
61000	2.128047	\\
62000	2.168376	\\
63000	2.193664	\\
64000	2.229242	\\
65000	2.270671	\\
66000	2.301858	\\
67000	2.358625	\\
68000	2.374829	\\
69000	2.417249	\\
70000	2.435745	\\
71000	2.473658	\\
72000	2.5192	\\
73000	2.553602	\\
74000	2.584729	\\
75000	2.611052	\\
76000	2.648252	\\
77000	2.693333	\\
78000	2.725944	\\
79000	2.758107	\\
80000	2.792233	\\
81000	2.835461	\\
82000	2.864484	\\
83000	2.901946	\\
84000	3.004777	\\
85000	2.996921	\\
86000	3.005415	\\
87000	3.043679	\\
88000	3.079376	\\
89000	3.134193	\\
90000	3.17459	\\
91000	3.18543	\\
92000	3.221137	\\
93000	3.253103	\\
94000	3.289805	\\
95000	3.322983	\\
96000	3.356792	\\
97000	3.400152	\\
98000	3.433097	\\
99000	3.480449	\\
100000	3.519433	\\
101000	3.527636	\\
102000	3.561286	\\
103000	3.68825	\\
104000	3.636008	\\
105000	3.670699	\\
106000	3.736414	\\
107000	3.771699	\\
108000	3.78134	\\
109000	3.837825	\\
110000	3.84496	\\
111000	3.884405	\\
112000	3.918269	\\
113000	3.977141	\\
114000	3.982647	\\
115000	4.028205	\\
116000	4.056246	\\
117000	4.109574	\\
118000	4.128735	\\
119000	4.155612	\\
120000	4.241542	\\
121000	4.236177	\\
122000	4.258306	\\
123000	4.375996	\\
124000	4.384436	\\
125000	4.371196	\\
126000	4.410033	\\
127000	4.444821	\\
128000	4.478772	\\
129000	4.555168	\\
130000	4.530055	\\
131000	4.580455	\\
132000	4.629371	\\
133000	4.673293	\\
134000	4.714113	\\
135000	4.7715	\\
136000	4.796988	\\
137000	4.814136	\\
138000	4.902713	\\
139000	4.86243	\\
140000	4.889776	\\
141000	4.953439	\\
142000	5.023312	\\
143000	5.021809	\\
144000	5.088815	\\
145000	5.092703	\\
146000	5.090072	\\
147000	5.202599	\\
148000	5.18001	\\
149000	5.206466	\\
150000	5.283414	\\
151000	5.275135	\\
152000	5.355091	\\
153000	5.39672	\\
154000	5.362009	\\
155000	5.423375	\\
156000	5.452814	\\
157000	5.480819	\\
158000	5.561336	\\
159000	5.605601	\\
160000	5.610787	\\
161000	5.635364	\\
162000	5.700193	\\
163000	5.734571	\\
164000	5.802508	\\
200000 7.273719     \\
};
\addlegendentry{NUC8i7HVK}

\addplot[color=blue, draw=none, mark=x, mark options={solid,blue}]
  table[row sep=crcr]{%
164000 5.993	\\
  };

\end{axis}
\node[fill=white, at={(1.3in,1.6in)}, text=black, draw=black, ] {$(n_\mathrm{max},\Delta t_\mathrm{cycle}(n_\mathrm{max})) = (1.64 \cdot 10^5, 6\mathrm{s})$};
\end{tikzpicture}%
